Size-Mass Relations for Simulated Low-Mass Galaxies: Mock Imaging versus Intrinsic Properties

The observationally-inferred size versus stellar-mass relationship (SMR) for low-mass galaxies provides an important test for galaxy formation models. However, the relationship relies on assumptions that relate observed luminosity profiles to underlying stellar mass profiles. Here we use the Feedback in Realistic Environments simulations of low-mass galaxies to explore how the predicted SMR changes depending on whether one uses star-particle counts directly or mock observations. We reproduce the SMR found in The Exploration of Local Volume Satellites survey remarkably well only when we infer stellar masses and sizes using mock observations. However, when we use star particles to directly infer stellar masses and half-mass radii, we find that our galaxies are too large and obey a SMR with too little scatter compared to observations. This discrepancy between the "true" galaxy size and mass and those derived in the mock observation approach is twofold. First, our simulated galaxies have higher and more varied MLRs at a fixed colour than those commonly-adopted, which tends to underestimate their stellar masses compared to their true, simulated values. Second, our galaxies have radially increasing MLR gradients therefore using a single MLR tends to under-predict the mass in the outer regions. Similarly, the true half-mass radius is larger than the half-light radius because the light is more concentrated than the mass. If our simulations are accurate representations of the real universe, then the relationship between galaxy size and stellar mass is even tighter for low-mass galaxies than is commonly inferred from observed relations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> data/datapaper.csv <==
,sim,res,simulation,view,mpart,rpart,mmock,rmock,n,ba,lg,gr,ml
0,m10b,500,m10b_res500,xy,466192.120959058,0.2335067612791655,234832.42882595357,0.1465837480645419,0.164474969465374,0.817364716364355,1305786,0.021356291967729035,0.17983990395513014
1,(500),,m10b_res500,yz,465167.6547692412,0.3007040803939378,216592.9099974376,0.1486850769644432,0.6219373446572392,0.9040749077027233,1204829,0.021262020213868027,0.1797706645486103
2,,,m10b_res500,zx,465177.6167983074,0.2856224464170124,216099.66374944404,0.0617358917700918,0.1635060889538368,0.8666704940157681,1212090,0.019232932863257446,0.1782868134787384
3,m10c,500,m10c_res500,xy,578344.751637743,0.2412839507012065,451777.2549459796,0.2109792547722553,0.7892808825132548,0.5901615905495827,1114704,0.22027328225010123,0.4052889869830732
4,(500),,m10c_res500,yz,574132.6901735343,0.2957759101621753,360455.07631670265,0.1777817529901131,0.5927814501814479,0.7435644327097495,885649,0.22130186556224452,0.40699540824491715
5,,,m10c_res500,zx,574851.7650302189,0.2734470584459038,378210.2957905922,0.1778018542123382,0.5643529569560964,0.6511209194859944,928197,0.221585787368916,0.4074676989804882
6,m10d,500,m10d_res500,xy,1538043.7820354109,0.4320313575585926,489543.5098124787,0.3152558998535026,0.6427421069841915,0.8557142376532809,390465,0.49673573055143905,1.2537449190387837
7,(500),,m10d_res500,yz,1545876.129883035,0.3776526057620496,588302.0384324641,0.4562943758501643,0.5943939497846429,0.5424446085784824,469238,0.49673459872385806,1.2537391226466401
8,,,m10d_res500,zx,1532924.9401676597,0.4416006456716146,515621.5468695815,0.4365565910993723,0.6047058281219064,0.643812459347274,411266,0.4967352030608403,1.253742217614832
9,m10e,500,m10e_res500,xy,1989077.13747305,0.4155400272574655,2194587.437317632,0.9085943144049442,0.3316872652927115,0.2736250718671769,11107759,0.04437792576541888,0.1975724749985692
10,(500),,m10e_res500,yz,1983078.8215732763,0.5435968252156462,1207079.7120899716,0.4667163244518224,0.9667178851737154,0.5882645096798036,6110502,0.04433994364549143,0.19754182423800395
11,,,m10e_res500,zx,1984783.3394226816,0.4834628215422036,1346525.9209529147,0.7100420665693697,0.4616761954433496,0.5336298213511562,6813311,0.04445124291443392,0.19763165382483125
12,m10f,500,m10f_res500,xy,11696171.988435358,0.8365871969728809,4541014.829170423,0.3333841246856371,0.3015330447392511,0.8535191895175924,8417028,0.2903010982190093,0.53950335310402
13,(500),,m10f_res500,yz,11578703.113555629,1.1074015650993894,4627728.989576785,0.4935998263459341,0.41636253835332,0.9071613549602343,9148403,0.2745336133627667,0.5058510200716765
14,,,m10f_res500,zx,11660695.136713762,0.8840790251223772,1181419.5213772662,0.0861712014705722,0.4058707566668423,0.6882618770645972,2055853,0.3057565302783658,0.5746614769525186
15,m10g,500,m10g_res500,xy,5727346.454994799,0.632354961147768,3134648.5137572163,0.3743487181823338,0.6684458585887304,0.6482876649972946,2711507,0.47687605455226034,1.1560540001398545
16,(500),,m10g_res500,yz,5704862.928430166,0.8426381716555054,3632193.2583528366,0.5421949199673126,0.4353963602243239,0.5181187443312976,3236735,0.4695951544375223,1.1221781388815695
17,,,m10g_res500,zx,5702805.984015122,0.8399620707915127,4207976.662479746,0.581970550746914,0.4910109155457118,0.46129572292720067,3715558,0.4718428847232925,1.1325288590515197
18,m10h,500,m10h_res500,xy,7883895.120899658,0.6032037867794519,4979130.074702623,0.4566484797313189,0.6394216336872084,0.6039262686256365,8235639,0.3181827341449299,0.6045833328418867
19,(500),,m10h_res500,yz,7831126.591244715,0.6830399499656358,4078265.7980317497,0.3556214338178105,0.2403780511923374,0.5081355039648134,7450246,0.29385846348394473,0.5474001526972062
20,,,m10h_res500,zx,7859456.866398639,0.6465599332944988,2821100.41216476,0.29217262821079,0.1902076607895209,0.7593301555711178,5129089,0.2950272318909377,0.5500197817126511
23,m10i,500,m10i_res500,xy,8050656.525655298,0.4293889629062984,3305377.2481877925,0.3355333399734371,0.5912865479445302,0.9657973350338732,2314288,0.5286378973726151,1.428248017613967
22,(500),,m10i_res500,yz,8022860.624258502,0.4421854393378408,5865878.754686136,0.4548963316744578,0.6815959254964976,0.5500689804054741,4107022,0.5286392631408567,1.4282559856475412
21,,,m10i_res500,zx,8033794.912859692,0.4648722790915829,3856656.716219904,0.3996256251694834,0.6916171902006742,0.8491371134971046,2700276,0.5286374449188074,1.4282453779613284
24,m10j,500,m10j_res500,xy,9753000.70892062,0.6153552820618625,7937000.4582097875,0.5602743952210356,0.4638758182771897,0.45621516980578547,10235045,0.3791243793294701,0.7754729420544597
25,(500),,m10j_res500,yz,9756376.226817831,0.5964547709188105,9450202.333190233,0.5515444489623748,0.6832317912149312,0.374216158922302,12077592,0.38131947727316273,0.7824574909626217
26,,,m10j_res500,zx,9797120.759108648,0.4197185900552629,4084261.788047304,0.2579450577841835,0.4949573333939189,0.854248002270737,5195181,0.38247626167934,0.7861635211645761
27,m10k,500,m10k_res500,xy,10439167.107912196,0.932486179637354,10232224.511583956,0.793554119509634,0.5431627681076001,0.40108436395806757,8680307,0.4816431653773545,1.1787860166217572
28,(500),,m10k_res500,yz,10562839.776803795,0.7167561132834259,6684700.107561746,0.5551315171657829,1.062518576539788,0.7268208472920163,5573397,0.48588610428384627,1.1993942128224035
29,,,m10k_res500,zx,10394674.6473272,0.9909407284985874,8130740.872542238,0.7843404427666907,0.6411182387282779,0.4997272636986404,6834303,0.4838984728691482,1.1896956972118793
30,m10l,500,m10l_res500,xy,13078774.384606453,0.5271148487753754,6020631.882964031,0.27859531944258,0.6052822742105829,0.8066269759869151,6124062,0.4372054652103916,0.9831108638292739
31,(500),,m10l_res500,yz,12997166.632979356,0.6294133621540324,9898661.209796276,0.4785689387695633,0.4208214397704861,0.5160726839229466,11220067,0.4106995547413206,0.8822283512029184
32,,,m10l_res500,zx,12990440.964656752,0.6468377898749089,8320540.741839008,0.4548816831616435,0.3576058722828323,0.6098517168235199,9323720,0.4135075133610595,0.8924056859106675
33,m10m,500,m10m_res500,xy,14537294.661773195,0.7763982484757308,7798248.292420452,0.4454485928931133,0.2682591805101971,0.617541471358573,8004875,0.4349732267231641,0.9741873911110982
34,(500),,m10m_res500,yz,14524501.275627883,0.7754838950747605,9548131.787941856,0.5224591325933003,0.374082404593618,0.5237980563980198,9635829,0.43913715920539964,0.9908988409758887
35,,,m10m_res500,zx,14570723.50958768,0.6878269505736706,6000924.137587838,0.2749663593938988,0.6278919902851626,0.7046239307882738,5953761,0.44330706856334423,1.0079215705144762
36,m11a,2100,m11a_res2100,xy,124715453.65041377,1.7725105974375146,96892918.7734586,1.3374426466377238,0.4779741245702396,0.7114311116045842,150296885,0.33390194983890886,0.64467682595989
37,(2100),,m11a_res2100,yz,124137532.23456852,2.127099558057496,109662544.3443378,1.5724256328277146,0.6500549322682021,0.6960840815327983,168790579,0.33580051580852555,0.6496958834671561
38,,,m11a_res2100,zx,123899132.74744682,2.305088714569892,88010751.71369798,1.5275875359062212,0.6849945623740731,0.8362501605853072,138506842,0.33036330499092514,0.6354253006049909
39,m11b,2100,m11b_res2100,xy,116150707.14614956,1.8188457427653704,100033298.14031212,2.455813774213796,0.823185074982292,0.5224082583539339,226428276,0.2413832739647397,0.44178801299671655
40,(2100),,m11b_res2100,yz,116001380.04291204,2.0039028511237875,77980397.8863299,2.474700056905028,1.2114053296410825,0.7739306747187857,176192338,0.24182549508832274,0.4425867706365864
41,,,m11b_res2100,zx,116095806.67239033,2.086211421934115,82342509.82866895,2.309919748472768,0.7343377311730498,0.6130224392937389,190425888,0.2361319677711169,0.4324123715188817
42,m11c,2100,m11c_res2100,xy,917081185.0167606,2.25976556639467,808327419.8227568,2.086577263566993,0.8354979263173257,0.7153019447673272,876196535,0.42163798176898837,0.9225412193883611
43,(2100),,m11c_res2100,yz,914734788.960168,2.3380084855977383,787466472.7563823,2.003173664906947,0.6102886242433853,0.6532423154180962,890955283,0.4111477818084168,0.8838451129722774
44,,,m11c_res2100,zx,914671765.6835082,2.319748198048433,687926217.1422962,1.8925854112078364,0.6637909340526726,0.774676870466587,802451303,0.40367709938905705,0.8572809522153598
45,m11d,7100,m11d_res7100,xy,4370257346.062442,5.78024527595242,3728413237.445109,2.3035847296645566,0.8873104391433645,0.5680198131144484,4099453844,0.418149966294628,0.9094902343886736
46,(7100),,m11d_res7100,yz,4532369891.428038,4.695033830105112,2354087141.3772645,1.6317916088911173,0.7615137770772169,0.9409608058964337,2481388510,0.42848239470142957,0.9486975263608618
47,,,m11d_res7100,zx,4402296249.704482,5.188679375393036,3047275440.9077263,1.947990549725312,0.7431873102733861,0.6982320017249113,3436319351,0.4119606503799993,0.8867847046931018
48,m11e,7100,m11e_res7100,xy,1514477366.726787,3.179737677034658,2325004049.8123755,2.804611022874397,0.2653464381351161,0.28118856980632057,3848490088,0.31800075611942447,0.6041340880835278
49,(7100),,m11e_res7100,yz,1503152768.375939,3.358553813195002,2058914610.828127,2.969199470908788,0.3827447403988314,0.372788116701534,3361833906,0.3213427748354505,0.6124379336984791
50,,,m11e_res7100,zx,1599687797.1920092,1.92691908057702,928390970.0073756,0.9181641706842651,0.3234807288479532,0.6451808822103033,1646743426,0.30107382710232145,0.5637739039058873
54,m11h,7100,m11h_res7100,xy,3974591235.586054,3.786271864439153,4720383393.773826,6.312292522789277,1.2679736349681967,0.6797007723239229,4041917184,0.47936294417574743,1.1678575237660846
55,(7100),,m11h_res7100,yz,4003156184.8645234,2.5481364022098205,7163970868.207956,5.163390498603466,0.8429673457494201,0.4010300855795782,3334256297,0.6286103895764512,2.1485963375562176
56,,,m11h_res7100,zx,4002518894.243248,2.7352173999549567,9722624893.567583,1.7162921844401249,0.1635121694038703,0.2330388093816178,3637553104,0.682059858188758,2.6728475476759894
51,m11i,7100,m11i_res7100,xy,1002975002.9745928,3.098244134588409,1621006061.107691,3.0179268952223928,0.5821574521715109,0.460709016665925,1406989951,0.47603925766302524,1.1521091959154235
52,(7100),,m11i_res7100,yz,1018838672.5222446,2.6097668706984543,1166227944.702351,2.148264591153504,0.9072376931575667,0.6279793435626565,800138840,0.5336065903868317,1.4575319762034689
53,,,m11i_res7100,zx,1003422819.8855736,2.924353092416677,1260352754.3808403,2.2797299456128126,0.6848754609109675,0.541959693359555,1022387159,0.49260244004751996,1.2327548749864925
57,m11q,7100,m11q_res7100,xy,676714639.3555516,2.1565835669149336,326009206.8973282,1.2488577925119984,0.5257325987854103,0.9999999999999999,418645251,0.3801486449802951,0.7787242447360957
58,(7100),,m11q_res7100,yz,687206342.7084887,2.017747125595012,618647007.9281712,1.4244596728400605,0.5160370422242273,0.4996784159444968,801908027,0.3778570214656298,0.771468780830861
59,,,m11q_res7100,zx,685008535.4775432,1.75782478000343,667006973.7267774,1.637555644680732,0.900098092648323,0.6064589457808377,719366191,0.42287505735427544,0.9272147927880272

